Optimized modeling of Gaia-Hipparcos astrometry for the detection of the smallest cold Jupiter and confirmation of seven low mass companions

To fully constrain the orbits of low mass circumstellar companions, we conduct combined analyses of the radial velocity data as well as the Gaia and Hipparcos astrometric data for eight nearby systems. Our study shows that companion-induced position and proper motion differences between Gaia and Hipparcos are significant enough to constrain orbits of low mass companions to a precision comparable with previous combined analyses of direct imaging and radial velocity data. We find that our method is robust to whether we use Gaia DR2 or Gaia EDR3, as well as whether we use all of the data, or just proper motion differences. In particular, we fully characterize the orbits of HD 190360 b and HD 16160 C for the first time. With a mass of 1.8$\pm$0.2$m_{\rm Jup}$ and an effective temperature of 123-176 K and orbiting around a Sun-like star, HD 190360 b is the smallest Jupiter-like planet with well-constrained mass and orbit, belonging to a small sample of fully characterized Jupiter analogs. It is separated from its primary star by 0.25$''$ and thus may be suitable for direct imaging by the CGI instrument of the Roman Space Telescope.

==> rv_data_new.csv <==
star,BJD,RV_ms-1,eRV_ms-1,instrument
HD16160,2456590.98226,648.22,1.63,APF
HD16160,2456591.84059,646.62,1.42,APF
HD16160,2456597.91662,648.35,1.46,APF
HD16160,2456601.82454,648.99,1.09,APF
HD16160,2456601.82887,648.08,0.98,APF
HD16160,2456602.82095,644.17,1.1,APF
HD16160,2456602.82345,645.45,1.16,APF
HD16160,2456602.82714,646.29,1.11,APF
HD16160,2456602.82971,645.62,1.03,APF
HD16160,2456604.81251,643.96,1.09,APF
HD16160,2456604.81514,645.38,1.14,APF
HD16160,2456606.9664,640.02,1.49,APF
HD16160,2456607.94468,637.62,1.44,APF
HD16160,2456618.8859,641.63,1.27,APF
HD16160,2456624.93464,644.17,2.06,APF
HD16160,2456628.77763,642.02,1.07,APF
HD16160,2456631.71196,633.32,1.36,APF
HD16160,2456631.73666,633.59,1.79,APF
HD16160,2456632.75685,632.9,1.47,APF
HD16160,2456934.75403,545.03,2.19,APF
HD16160,2456934.75593,542.11,1.97,APF
HD16160,2456936.95257,543.1,1.45,APF
HD16160,2456936.95462,542.21,1.24,APF
HD16160,2456936.95665,541.15,1.33,APF
HD16160,2456938.81156,541.79,2.05,APF
HD16160,2456938.81329,542.02,1.92,APF
HD16160,2456938.81499,538.02,1.73,APF
HD16160,2456943.73931,533.65,2,APF
HD16160,2456943.74103,533.87,1.9,APF
HD16160,2456943.74271,538.67,2.04,APF
HD16160,2456947.90755,536.51,1.73,APF
HD16160,2456947.91066,531.73,1.68,APF
HD16160,2456947.91504,531.31,1.4,APF
HD16160,2456950.81656,533.8,1.33,APF
HD16160,2456950.81852,534.26,1.49,APF
HD16160,2456950.82049,529.45,1.52,APF
HD16160,2457051.69924,491.56,2.33,APF
HD16160,2457051.70047,491.68,2.42,APF
HD16160,2457055.66856,493.84,3.1,APF
HD16160,2457055.67123,493.27,3.08,APF
HD16160,2457210.97549,412.71,1.45,APF
HD16160,2457216.9561,408.17,1.6,APF
HD16160,2457216.95754,406.61,1.79,APF
HD16160,2457231.00581,397.52,1.76,APF
HD16160,2457231.00711,395.69,1.82,APF
HD16160,2457248.99228,388.93,2.62,APF
HD16160,2457248.99307,394.39,1.82,APF
HD16160,2457248.99392,391.9,2.16,APF
HD16160,2457266.8502,383.31,1.95,APF
HD16160,2457266.85123,386.12,1.81,APF
HD16160,2457266.85225,384.89,1.86,APF
HD16160,2457326.84644,345.66,1.53,APF
HD16160,2457326.84789,343.62,1.46,APF
HD16160,2457326.84941,344.08,1.53,APF
HD16160,2457357.93318,329.12,1.36,APF
HD16160,2457357.93541,327.17,1.47,APF
HD16160,2457357.93764,330.35,1.55,APF
HD16160,2457585.95157,169.36,1.42,APF
HD16160,2457585.95427,171.91,1.67,APF
HD16160,2457695.92062,88.67,1.1,APF
HD16160,2457695.92319,84.42,1.32,APF
HD16160,2457726.86745,55.29,1.19,APF
HD16160,2457726.87028,59.44,1.18,APF
HD16160,2457726.87317,58.98,1.37,APF
HD16160,2457726.87628,55.54,1.59,APF
HD16160,2457726.87975,55.91,1.71,APF
HD16160,2457740.70332,44.96,1.16,APF
HD16160,2457740.7077,42.11,0.98,APF
HD16160,2457740.71215,43.46,1.23,APF
HD16160,2457742.76362,43.37,1.28,APF
HD16160,2457742.76807,41.29,1.2,APF
HD16160,2457750.71507,38.35,1.12,APF
HD16160,2457750.71973,37.14,1.16,APF
HD16160,2457750.72421,37.27,1.05,APF
HD16160,2457752.8088,30.54,1.23,APF
HD16160,2457752.81538,34.01,1.16,APF
HD16160,2457752.82116,33.69,1.24,APF
HD16160,2457785.64786,8.71,1.16,APF
HD16160,2457797.69723,0,1.27,APF
HD16160,2457825.63006,-23.26,1.2,APF
HD16160,2457825.63528,-29.06,1.21,APF
HD16160,2457825.64088,-30.52,1.36,APF
HD16160,2457827.63213,-28.63,0.98,APF
HD16160,2457827.63752,-28.75,1.07,APF
HD16160,2457827.6433,-28.03,1.2,APF
HD16160,2457935.9952,-115.19,1.81,APF
HD16160,2457939.99088,-118.42,1.19,APF
HD16160,2457949.98676,-128.92,1.03,APF
HD16160,2457957.94379,-137.92,1,APF
HD16160,2457960.93153,-138.56,0.99,APF
HD16160,2457963.92332,-140.22,1.08,APF
HD16160,2457963.92964,-140.04,1.01,APF
HD16160,2457963.93576,-139.58,1.13,APF
HD16160,2457965.90821,-141.75,1.12,APF
HD16160,2457965.91544,-140.16,1.02,APF
HD16160,2457970.89551,-145.37,1.07,APF
HD16160,2457970.90297,-146.88,1.11,APF
HD16160,2457970.90831,-145.75,1.38,APF
HD16160,2457973.89581,-147.37,1.07,APF
HD16160,2457973.90236,-148.36,1.1,APF
HD16160,2457973.90926,-149.27,1.03,APF
HD16160,2457974.94591,-150.22,1.06,APF
HD16160,2457974.95084,-150.46,1.14,APF
HD16160,2457974.95568,-151.92,1.08,APF
HD16160,2457983.863,-160.68,1.27,APF
HD16160,2457988.83926,-162.63,1.14,APF
HD16160,2457994.82915,-162.05,1.21,APF
HD16160,2458003.83144,-171.72,1.55,APF
HD16160,2458008.78579,-174.32,1.21,APF
HD16160,2458016.76277,-184.23,1.27,APF
HD16160,2458019.77853,-188.54,1.57,APF
HD16160,2458029.74772,-195.27,1.21,APF
HD16160,2458029.75368,-193.91,1.28,APF
HD16160,2458036.71067,-199.67,1.08,APF
HD16160,2458043.92252,-208.77,1.1,APF
HD16160,2458043.92862,-205.83,1.16,APF
HD16160,2458045.00834,-205.61,1.01,APF
HD16160,2458045.0149,-208.55,1.1,APF
HD16160,2458045.02213,-207.04,1.03,APF
HD16160,2458048.67933,-210.89,1.03,APF
HD16160,2458048.68586,-208.85,1.14,APF
HD16160,2458050.67327,-211.66,1.48,APF
HD16160,2458054.67028,-216.04,1.12,APF
HD16160,2458054.67631,-218.95,1.07,APF
HD16160,2458055.68103,-217.84,1.19,APF
HD16160,2458055.68712,-220.39,1.08,APF
HD16160,2458064.63373,-223.19,1.07,APF
HD16160,2458065.6431,-224.46,1.16,APF
HD16160,2458065.6508,-221.41,1.22,APF
HD16160,2458070.61272,-233.94,1.28,APF
HD16160,2458076.60764,-236.76,1.18,APF
HD16160,2458079.59053,-235.52,1.09,APF
HD16160,2458079.59814,-233.29,1.13,APF
HD16160,2458085.63867,-240.53,1.44,APF
HD16160,2458097.70578,-254.1,1.11,APF
HD16160,2458097.71073,-252.75,1.08,APF
HD16160,2458097.71556,-253.02,1.13,APF
HD16160,2458098.7272,-256.13,1.16,APF
HD16160,2458098.7333,-254.96,1.14,APF
HD16160,2458098.73988,-254.76,1.19,APF
HD16160,2458099.74066,-254.96,1.05,APF
HD16160,2458099.74635,-256.54,1.09,APF
HD16160,2458099.75208,-256.29,1.12,APF
HD16160,2458100.65777,-260.51,1.19,APF
HD16160,2458102.65802,-255.98,1.07,APF
HD16160,2458102.66285,-255.78,1.18,APF
HD16160,2458105.71983,-254.01,1.03,APF
HD16160,2458120.698,-276.18,1.79,APF
HD16160,2458331.99971,-412.25,1.2,APF
HD16160,2458332.00172,-413.63,1.34,APF
HD16160,2458332.00376,-412.86,1.3,APF
HD16160,2458367.0074,-426.24,1.09,APF
HD16160,2458367.01287,-426.29,1.21,APF
HD16160,2458367.01867,-423.76,1.13,APF
HD16160,2458401.90993,-446.13,1.05,APF
HD16160,2458403.76647,-443.77,1.24,APF
HD16160,2458403.76905,-450.52,1.31,APF
HD16160,2458403.77163,-446.49,1.31,APF
HD16160,2458466.81411,-484.87,1.18,APF
HD161797,2456581.69763,119.46,1.52,APF
HD161797,2457044.10475,25.95,2.6,APF
HD161797,2457054.02291,32.74,1.87,APF
HD161797,2457144.93362,7.54,2.11,APF
HD161797,2457144.93417,18.48,1.81,APF
HD161797,2457144.93471,14.96,2.54,APF
HD161797,2457144.93525,14.27,2.35,APF
HD161797,2457212.81663,-5.72,3.47,APF
HD161797,2457212.81733,2.94,3.07,APF
HD161797,2457212.8188,11.95,3.23,APF
HD161797,2457212.81977,0,2.21,APF
HD161797,2457212.82039,5.82,2.91,APF
HD161797,2457263.85462,-6.02,4.29,APF
HD161797,2457263.85522,-12.38,4.07,APF
HD161797,2457949.76995,-89.7,1.42,APF
HD161797,2457949.77056,-93.68,1.6,APF
HD161797,2457949.77116,-92.47,1.21,APF
HD161797,2457949.77179,-92.34,1.35,APF
HD161797,2457949.77242,-93.86,1.39,APF
HD161797,2457949.77302,-89.49,1.33,APF
HD161797,2457949.77363,-93.54,1.37,APF
HD190406,2456492.86935,-128.71,1.41,APF
HD190406,2456492.87185,-130.47,1.5,APF
HD190406,2456494.8698,-129.51,1.6,APF
HD190406,2456494.87251,-131.79,1.37,APF
HD190406,2456495.77352,-133.7,1.42,APF
HD190406,2456508.84586,-132.11,1.66,APF
HD190406,2456508.84804,-127.56,1.51,APF
HD190406,2456510.88363,-126.35,1.57,APF
HD190406,2456510.88593,-129.62,1.45,APF
HD190406,2456520.8736,-117.75,1.68,APF
HD190406,2456520.87595,-115.73,1.51,APF
HD190406,2456522.84779,-112.16,1.51,APF
HD190406,2456522.8509,-111.54,1.43,APF
HD190406,2456533.83257,-110,1.52,APF
HD190406,2456533.83524,-112.32,1.55,APF
HD190406,2456550.75291,-115.77,1.54,APF
HD190406,2456550.75638,-115.33,1.45,APF
HD190406,2456552.75779,-109.48,1.4,APF
HD190406,2456552.76073,-107.56,1.35,APF
HD190406,2456554.76127,-106.04,1.42,APF
HD190406,2456554.76462,-103.21,1.49,APF
HD190406,2456564.78414,-99.74,1.41,APF
HD190406,2456564.78734,-98.98,1.36,APF
HD190406,2456568.74497,-101.93,1.48,APF
HD190406,2456568.75212,-102.67,1.45,APF
HD190406,2456571.74933,-100.45,1.37,APF
HD190406,2456571.7533,-98.01,1.39,APF
HD190406,2456585.66732,-96.4,1.37,APF
HD190406,2456585.67082,-95.98,1.53,APF
HD190406,2456587.66419,-97,1.64,APF
HD190406,2456587.66725,-97.26,1.38,APF
HD190406,2456588.65627,-97.38,1.88,APF
HD190406,2456597.69522,-95.55,1.94,APF
HD190406,2456610.5887,-81.52,1.93,APF
HD190406,2456799.98006,-14.48,1.69,APF
HD190406,2456799.98532,-8.05,1.44,APF
HD190406,2456802.97187,-2.94,1.44,APF
HD190406,2456802.97684,-5.68,1.56,APF
HD190406,2456807.97488,-0.54,1.35,APF
HD190406,2456807.97915,-3.97,1.39,APF
HD190406,2456811.94728,3.08,1.4,APF
HD190406,2456811.95161,8.46,1.49,APF
HD190406,2456819.96172,0,1.35,APF
HD190406,2456819.96675,0.29,1.37,APF
HD190406,2456820.92471,-1.03,1.32,APF
HD190406,2456820.92865,2.1,1.33,APF
HD190406,2456823.91816,10.75,1.3,APF
HD190406,2456823.92296,11.44,1.41,APF
HD190406,2456828.96718,6.63,1.99,APF
HD190406,2456828.97194,4.79,1.88,APF
HD190406,2456829.91409,7,1.79,APF
HD190406,2456829.91809,6.79,1.98,APF
HD190406,2456832.89907,17.19,1.69,APF
HD190406,2456832.90383,14.49,1.97,APF
HD190406,2456833.90428,11.8,1.74,APF
HD190406,2456833.90946,8.6,1.56,APF
HD190406,2457144.94167,126.94,2.82,APF
HD190406,2457144.94259,137.27,2.96,APF
HD190406,2457144.94343,138.59,3.64,APF
HD190406,2457144.94424,134.27,3.19,APF
HD190406,2457294.72123,196.97,3.17,APF
HD190406,2457294.72285,211.03,3.08,APF
HD190406,2458633.8449,620.26,1.5,APF
HD190406,2458633.84843,621.83,1.43,APF
HD190406,2458633.85204,618.02,1.35,APF
HD190406,2458633.85556,617.53,1.45,APF
HD190406,2458633.85919,618.08,1.45,APF
HD190406,2458633.86287,615.2,1.43,APF
HD190406,2458633.86642,614.45,1.3,APF
HD190406,2458633.86981,619.61,1.44,APF
HD190406,2458643.84933,640.76,1.58,APF
HD190406,2458644.77782,644.54,2.34,APF
HD190406,2458644.78274,648.97,2.27,APF
HD190406,2458644.7881,646.6,2.09,APF
HD190406,2458644.79694,641.54,2.02,APF
HD190406,2458644.80147,636.8,2.19,APF
HD190406,2458644.80405,647.71,2.25,APF
HD190406,2458661.85208,627.18,2.12,APF
HD190406,2458672.68853,630.93,1.91,APF
HD190406,2458683.68257,645.5,1.84,APF
HD190406,2458683.68655,639.97,1.92,APF
HD190406,2458693.7048,619.3,1.5,APF
HD190406,2458707.77235,627.2,1.54,APF
HD4747,2450366.97498,-558.41,1.3,KECK
HD4747,2450418.82928,-416.64,1.85,KECK
HD4747,2450462.7522,-255.17,1.07,KECK
HD4747,2450690.10426,353.04,1.19,KECK
HD4747,2450784.77133,448.37,1.66,KECK
HD4747,2450806.72672,468.08,1.05,KECK
HD4747,2450837.71742,475.3,1.27,KECK
HD4747,2450838.7013,479.87,1.19,KECK
HD4747,2450839.71139,486.9,1.26,KECK
HD4747,2451010.12044,516.45,1.35,KECK
HD4747,2451012.04806,516.3,1.44,KECK
HD4747,2451014.10214,516.45,1.54,KECK
HD4747,2451050.99135,502.04,5.25,KECK
HD4747,2451170.74787,490.56,1.59,KECK
HD4747,2451368.08494,462.75,1.41,KECK
HD4747,2451410.02722,439.33,4.97,KECK
HD4747,2451543.74407,424.7,1.74,KECK
HD4747,2451550.7291,417.85,1.86,KECK
HD4747,2451756.05071,378.46,2.29,KECK
HD4747,2451899.78354,346.05,1.93,KECK
HD4747,2452098.12552,312.12,1.56,KECK
HD4747,2452489.04181,248.87,1.49,KECK
HD4747,2452572.81175,237.22,2.18,KECK
HD4747,2452987.72812,179.24,3.09,KECK
HD4747,2452988.68565,177.23,2.43,KECK
HD4747,2453238.95589,152.97,1.35,KECK
HD4747,2453303.90306,154.81,1.23,KECK
HD4747,2453339.765,147.26,1.21,KECK
HD4747,2453724.77448,97.41,1.18,KECK
HD4747,2453724.77617,98.19,1.06,KECK
HD4747,2454717.95531,-2.87,1.47,KECK
HD4747,2454719.00788,0,1.4,KECK
HD4747,2454722.90104,2.32,1.54,KECK
HD4747,2454723.9702,-3.53,1.45,KECK
HD4747,2454724.97403,-3.39,1.21,KECK
HD4747,2455015.11913,-19.26,1.52,KECK
HD4747,2455016.12329,-16,1.48,KECK
HD4747,2455017.12311,-16.92,1.52,KECK
HD4747,2455077.07951,-28.55,1.4,KECK
HD4747,2455078.08884,-26.01,1.35,KECK
HD4747,2455134.9598,-33.1,1.52,KECK
HD4747,2455198.75451,-43.94,1.39,KECK
HD4747,2455426.07962,-59.89,1.31,KECK
HD4747,2455522.87603,-69.38,1.32,KECK
HD4747,2455807.04243,-89.66,1.47,KECK
HD4747,2456149.04608,-117.32,1.5,KECK
HD4747,2456319.70395,-127.81,1.53,KECK
HD4747,2456327.71197,-132.73,1.65,KECK
HD4747,2456508.14205,-134.32,1.5,KECK
HD4747,2456913.02914,-184.21,1.36,KECK
HD4747,2457060.72071,-197.54,1.61,KECK
HD4747,2457229.12804,-211.71,1.47,KECK
HD4747,2457247.13027,-216.26,1.57,KECK
HD4747,2457585.07377,-236.35,1.27,KECK
HD4747,2457759.70971,-265.76,1.4,KECK
HD4747,2457944.12782,-273.25,1.5,KECK
HD4747,2457984.1449,-273.63,1.35,KECK

